Mobile Application Review Summarization using Chain of Density Prompting

Mobile app users commonly rely on app store ratings and reviews to find apps that suit their needs. However, the sheer volume of reviews available on app stores can lead to information overload, thus impeding users' ability to make informed app selection decisions. To address this challenge, we leverage Large Language Models (LLMs) to summarize mobile app reviews. In particular, we use the Chain of Density (CoD) prompt to guide OpenAI GPT-4 to generate abstractive, semantically dense, and easily interpretable summaries of mobile app reviews. The CoD prompt is engineered to iteratively extract salient entities from the source text and fuse them into a fixed-length summary. We evaluate the performance of our approach using a large dataset of mobile app reviews. We further conduct an empirical evaluation with 48 study participants to assess the readability of the generated summaries. Our results demonstrate that adapting the CoD prompt to focus on app features improves its ability to extract key themes from user reviews and generate natural language summaries tailored for end-user consumption. The prompt also manages to maintain the readability of the generated summaries while increasing their semantic density. Our work in this paper aims to improve mobile app users' experience by providing an effective mechanism for summarizing important user feedback in the review stream.

==> data/all-llms-avg-density.csv <==
itr,gpt,gemini,llama
1,0.054138936,0.082602546,0.095775629
2,0.093273441,0.131521922,0.085509701
3,0.11942535,0.171975484,0.075743118
4,0.135537791,0.227124954,0.076942628
5,0.143893022,0.251228112,0.065749561


==> data/all-llms-avg-ents.csv <==
itr,gpt,gemini,llama
1,5.37,7.125,7.5
2,8.25,9.375,8.5
3,9.87,11.25,9.75
4,11,14.875,11.75
5,11.75,16.875,12.75


==> data/all-llms-fkgl-codr.csv <==
itr,gpt,gemini,llama
1,12.60,11.25,12.9375
2,12.03,12.45,15.01
3,13.73,14.66,14.53
4,11.95,13.97,12.62
5,13.47,12.27,13.21

==> data/cod_nash_raw_all_apps.csv <==
app,ME_1,pos_ents_1,neg_ents_1,Summary_1,ME_2,pos_ents_2,neg_ents_2,Summary_2,ME_3,pos_ents_3,neg_ents_3,Summary_3,ME_4,pos_ents_4,neg_ents_4,Summary_4,ME_5,pos_ents_5,neg_ents_5,Summary_5
acorn,customer service;subscription fees;withdrawal process;investment returns,round-ups;recurring investments,customer service;withdrawal process.;subscription fees;investment returns;canceling subscriptions;accessing funds,"The Acorns app, designed to assist users in saving and investing with ease, has garnered a variety of responses. Some users express satisfaction with the app's ability to automate savings and investments, highlighting features like round-ups and recurring investments. However, others have encountered issues, particularly with customer service responsiveness and the complexity of the withdrawal process. A notable concern among users is the subscription fees, which some feel are too high relative to the investment returns they are seeing. Additionally, there are reports of difficulties in canceling subscriptions and accessing funds in a timely manner.",account locking;referral bonus;security concerns;interface navigation,investment automation,customer service;withdrawal process;Subscription fees;investment returns;account locking;referral bonus program;promised bonuses;request for sensitive financial documents;interface,"Users report mixed experiences with Acorns, citing its investment automation as beneficial but marred by problematic customer service and a cumbersome withdrawal process. Subscription fees are criticized for diminishing investment returns, and account locking issues have caused significant inconvenience. The referral bonus program has also been a source of frustration, with users feeling misled when promised bonuses are not received. Security concerns arise from the app's request for sensitive financial documents, and some users find the app's interface navigation to be less intuitive than desired.",unauthorized charges;app glitches;investment control,automated investment,customer service;subscription fees;withdrawal process;account lockouts;referral bonuses;sensitive data is requested;app interface;Unauthorized charges;cancel subscriptions,"Acorns' automated investment feature is praised, yet offset by poor customer service, high subscription fees, and a slow withdrawal process. Users are frustrated with account lockouts and feel cheated by unfulfilled referral bonuses. Security is questioned when sensitive data is requested, and navigating the app interface proves challenging for some. Unauthorized charges have led to distrust, with users struggling to cancel subscriptions due to app glitches. Additionally, there's a desire for more investment control within the app.",tax document delays;round-up feature;account closure difficulty,round-up feature,customer service;subscription fees;withdrawal process;unauthorized charges;referral bonuses;security worries over requested financial data;non-intuitive;subscription cancellation;Tax document;closing accounts,"Acorns is commended for its round-up feature but criticized for poor customer service, steep subscription fees, and a sluggish withdrawal process. Users report unauthorized charges and deceptive referral bonuses, compounded by security worries over requested financial data. The app's interface is non-intuitive, and glitches hinder subscription cancellation. Lack of investment control frustrates users seeking more agency. Tax document delays cause additional inconvenience, and difficulties in closing accounts add to user grievances.",customer support communication;investment portfolio options,round-up savings,customer support;subscription fees;delayed withdrawals;unauthorized charges;referral bonus;security concerns over data requests;interface;account closure;investment portfolio;Tax document,"Acorns' round-up savings and investment feature receives mixed reviews due to poor customer support communication, excessive subscription fees, delayed withdrawals, and unauthorized charges. Users feel misled by the referral bonus program and have security concerns over data requests. The app's interface is criticized for being non-intuitive, with glitches complicating account closure. Limited investment portfolio options restrict user control over funds. Tax document issuance delays and challenges in account closure further frustrate customers."
bumble,expensive subscription;photo moderation;fake profiles,,"subscription model;moderation of photos;fake profiles,","This application, known as Bumble, has been the subject of various discussions where users have articulated their perspectives on several aspects of its functionality and overall user experience. Some individuals have expressed their dissatisfaction with the cost associated with the subscription model, which they find to be prohibitively expensive. Others have raised concerns about the moderation of photos, suggesting that there may be inconsistencies in how the app's policies are applied. Additionally, there are mentions of encounters with fake profiles, which has caused some discomfort among the user base. These elements collectively contribute to a nuanced view of the app's performance.",gender options;limited swipes;customer service,,costly subscription;number of free swipes;gender options;customer service;photo moderation,"Bumble's users report mixed experiences, highlighting issues like the app's costly subscription and inconsistent photo moderation that sometimes targets certain content or demographics. Users also criticize the limited number of free swipes allowed, constraining their ability to engage with potential matches. The app's gender options have come under scrutiny for not being inclusive or flexible enough to accommodate all users' identities. Moreover, customer service interactions are described as unhelpful, with reports of unresolved issues and lack of proper communication from support staff.",match algorithm;notification spam,,subscription fee;photo moderation;match algorithm;limited swipes;gender options;customer service;notification spam,"Bumble's user experience is marred by an expensive subscription fee, stringent photo moderation, and a restrictive match algorithm that seems to bury profiles, leading to fewer matches. The app's limited swipes and inadequate gender options add to user frustrations, while poor customer service exacerbates the situation. Additionally, users are annoyed by frequent notification spam, which often leads to disappointment when revealed to be in-app promotions rather than genuine interactions, further detracting from the overall satisfaction with the dating platform.",user interface issues;political agenda,,"costly subscription;photo moderation;match algorithm;limited swipes;gender options,;customer service;notification system;political agenda;user interface","Critiques of Bumble focus on its costly subscription, strict photo moderation, and an opaque match algorithm that limits connections. Users are frustrated by the limited swipes, insufficient gender options, and a customer service that fails to address concerns. The app's notification system is criticized for spamming users with irrelevant alerts. Furthermore, the user interface is reported to have sensitivity issues that lead to unintended swipes, and some users feel the app pushes a political agenda, which they find intrusive and unnecessary in a dating platform context.",safety concerns;account bans,,subscription costs;photo moderation;match algorithm;limited swipes;customer service;notifications;user interface;fake profiles;political agenda;account bans,"Bumble's reviews reveal dissatisfaction with high subscription costs, inconsistent photo moderation, and a match algorithm that hinders genuine connections. Users lament limited swipes, poor customer service, spammy notifications, and user interface glitches causing accidental swipes. There are also safety concerns due to encounters with fake profiles and a perceived political agenda pushed by the app. Moreover, users report sudden account bans without clear explanations or avenues for appeal, raising questions about transparency and fairness in the app's governance."
calm,subscription cost;sleep stories;anxiety relief;user interface,sleep stories;anxiety relief,high subscription cost;user interface;price point;locked behind a paywall,"The Calm app, designed to assist with anxiety and sleep troubles, has garnered feedback highlighting the high subscription cost as a significant barrier, particularly given its target audience's need for such a service. Users express disappointment that sleep stories, a key feature for relaxation and sleep induction, are locked behind a paywall. While some find anxiety relief through the app's offerings, there are critiques about the user interface being cumbersome and not intuitive, potentially adding to the stress it aims to alleviate. The price point is especially contentious, with suggestions for a more accessible tier or one-time purchase option.",free content;soundscapes;payment issues;meditation guidance,anxiety relief and enjoy its sleep stories;soundscapes;meditation guidance,"costly subscription;lack of free content;customer service;charged despite attempts to cancel;soundscapes are praised for their quality, yet access is restricted,","Users appreciate the Calm app's potential for anxiety relief and enjoy its sleep stories but are frustrated by the costly subscription and lack of free content. The soundscapes are praised for their quality, yet access is restricted, compounding users' stress instead of easing it. Payment issues have caused discontent, with some users charged despite attempts to cancel, reflecting poorly on customer service. Moreover, while meditation guidance is valued, the desire for more diverse and free options is evident, suggesting a need for a more user-friendly approach to pricing and content availability.",celebrity narrators;children's content;mental health support;ambient noise,sleep stories;meditation guidance;soundscapes,subscription fee;free content;children's content;charged after cancellation attempts;basic ambient noise behind a paywall,"Calm's sleep stories and soundscapes offer mental health support, yet the high subscription fee limits access to its full benefits, including celebrity narrators. Users seeking free content find scant options, with even basic ambient noise behind a paywall. The children's content receives mixed reviews; some stories are criticized for introducing complex themes. Issues with payments persist, as users report being charged after cancellation attempts. While meditation guidance aids anxiety relief, calls for more inclusive free guidance suggest a need for improved service and affordability.",diverse content;customer service;breathing exercises;premium features,celebrity-narrated sleep stories;diverse content;Breathing exercises;meditation guidance and anxiety relief,high costs;free content;locked ambient noise;customer service,"The Calm app's premium features like celebrity-narrated sleep stories and diverse content aid in mental health support but are often inaccessible due to high costs. Limited free content and locked ambient noise frustrate users seeking relaxation without financial strain. Breathing exercises are highlighted as beneficial, yet the overall user experience is marred by poor customer service related to payment disputes. While the app provides valuable meditation guidance and anxiety relief, the need for more accessible options remains clear.",sound quality;narration style;payment model;content variety,sound quality;narration style;Breathing exercises,restrictive payment model;lack of diverse;free content;customer service,"Calm's sound quality and narration style in sleep stories are well-regarded, yet the restrictive payment model hinders many from experiencing the app's full range of mental health benefits. The lack of diverse and free content alongside premium features leaves users desiring more variety without financial commitment. Breathing exercises stand out as a positive aspect; however, customer service issues regarding payments detract from the app's value. Calls for a more equitable access model to support broader user needs for meditation guidance and anxiety relief are consistent."
headspace,subscription cost;navigational issues;content lock;customer service,,subscription cost;navigational issues;content is locked behind a paywall;Customer service;subscription cancellation;refund requests,"The Headspace app, designed to assist with meditation and sleep, has been met with mixed reactions. Users who have meditated for years find value in the app, noting its broad range of options and human interaction through virtual environments. However, some express dissatisfaction with the subscription cost, feeling it's too high for the value provided. Additionally, there are complaints about navigational issues within the app, making it hard to locate desired content. A significant portion of content is locked behind a paywall, frustrating users who expect more free features. Customer service also receives criticism for not addressing subscription cancellation and refund requests promptly.",free trial trap;political content;data privacy concerns;lack of free content,,"subscription model and cost;free trial;Navigational difficulties;meditation content, which is largely locked unless paid for;political content;Data privacy concerns;subscription cancellations;Customer service","Headspace's subscription model and cost are a barrier for many, with users feeling trapped by the free trial that leads to automatic charges. Navigational difficulties hinder access to meditation content, which is largely locked unless paid for, leaving users wanting more free options. The inclusion of political content in meditations has led to dissatisfaction among users seeking neutral mindfulness exercises. Data privacy concerns are raised, as the app collects extensive user information. Customer service is criticized for not facilitating easy subscription cancellations or addressing users' financial concerns effectively, adding to the frustration.",payment issues;misleading cancellation;in-app distractions;limited session options,,"unwanted charges,;cancellation processes;political content and;data privacy;pop-ups and promotions;limited free sessions;Customer service's;refund requests;payment disputes","Users report payment issues with Headspace's trial leading to unwanted charges, and misleading cancellation processes contribute to negative experiences. The app's political content and data privacy concerns deter users seeking apolitical mental wellness tools. In-app distractions from pop-ups and promotions disrupt the meditation experience. Content is mostly behind a paywall, with limited free sessions available, disappointing those unable to afford the subscription. Customer service's handling of payment disputes and refund requests is inadequate. Additionally, users desire longer session options for deeper meditation practices.",UI complexity;content diversity;ads interruption;platform exclusivity,,UI complexity;limited free access;free trials;difficult-to-cancel subscriptions;unexpected charges;Ads and promotions;Payment and refund issues;customer service;Data privacy;Political content inclusion and platform exclusivity,"Headspace's UI complexity complicates finding specific meditations, and while diverse content exists, it's often behind a paywall, with limited free access. Users feel misled by free trials that result in difficult-to-cancel subscriptions and unexpected charges. Ads and promotions within the app interrupt the intended peaceful experience. Payment and refund issues persist, with customer service providing little resolution. Data privacy is a concern due to extensive tracking. Political content inclusion and platform exclusivity—limiting certain features to specific devices—frustrate users seeking a simple, inclusive meditation practice.",user interface design;device compatibility;content quality;meditation variety,diverse content;aid in sleep and stress reduction,interface design;device compatibility;locked content;free trial traps;payment disputes;customer service;-app ads and unnecessary distractions;Data privacy;political content,"Headspace's user interface design and device compatibility issues create barriers to accessing a variety of high-quality meditation content. The app's focus on subscription revenue leads to locked content and free trial traps, causing payment disputes poorly handled by customer service. In-app ads and unnecessary distractions diminish the meditation experience. Data privacy concerns arise from aggressive user tracking, while political content alienates users seeking neutrality. Despite these issues, some users appreciate the app's potential for diverse content and its ability to aid in sleep and stress reduction."
lyft,price surge;driver cancellations;customer service;account issues,,price surge;driver cancellations;customer service;overcharged;problems with payment methods,"The Lyft app, which is designed to facilitate the booking of rides for users, has been noted to have a few operational challenges that affect its efficacy. Users have reported instances of price surge, where the cost of a ride unexpectedly increases, sometimes even during the ride itself. Additionally, there are mentions of driver cancellations, which can lead to delays and inconvenience for the users. The customer service aspect of the app has also been criticized, with users finding it difficult to resolve issues effectively. Moreover, some users have encountered account issues, such as being overcharged or having problems with payment methods.",GPS inaccuracies;safety concerns;ride availability,,price surges;driver cancellations;GPS inaccuracies;driver behavior;company's response to incidents;availability of rides;Customer service;overcharging;payment discrepancies,"Lyft users frequently encounter price surges and unexpected driver cancellations, leading to frustration and delays. Compounding these issues are GPS inaccuracies within the app, causing confusion for both drivers and passengers. Safety concerns have been raised, particularly regarding driver behavior and the company's response to incidents. Furthermore, the availability of rides, especially during peak hours or in certain areas, is a significant concern for users who rely on Lyft for timely transportation. Customer service and account issues, such as overcharging and payment discrepancies, add to the challenges faced by users.",refund difficulties;driver quality;app glitches,,driver cancellations;price surges;GPS inaccuracies;quality of some drivers;glitches;Ride availability;Customer service;overcharges;issues like refunds for canceled rides,"Lyft's operational challenges include frequent price surges, driver cancellations without proper recourse, and GPS inaccuracies leading to wrong pickups. Users express safety concerns and dissatisfaction with the quality of some drivers, impacting their overall experience. The app's reliability is questioned due to glitches that further disrupt service. Ride availability remains inconsistent, with users noting difficulty in finding rides when needed. Customer service has been criticized for not adequately addressing issues like refunds for canceled rides or overcharges, adding to user grievances.",payment processing;driver navigation skills;ride-sharing comparison,,price surges;driver cancellations;GPS inaccuracies;app glitches;dealing with refunds;overcharges;quality of drivers;availability;customer service,"Lyft faces critical feedback on price surges, driver cancellations, GPS inaccuracies, and app glitches that hinder user experience. Issues with payment processing exacerbate frustrations, particularly when dealing with refunds and overcharges. The quality of drivers varies, with some lacking navigation skills, leading to safety concerns and reduced satisfaction. Users compare Lyft unfavorably to other ride-sharing services in terms of availability and customer service responsiveness. Despite these challenges, Lyft remains a commonly used platform for its ride-booking services.",app navigation;driver professionalism;peak hour performance,prevalent choice for its core ride-booking functionality,Lyft's price surges;driver cancellations;GPS inaccuracies;app navigation;refunds are delayed;Driver quality;ride availability,"Users report Lyft's price surges and driver cancellations as major setbacks, compounded by GPS inaccuracies and problematic app navigation. Payment processing issues cause distress, especially when refunds are delayed. Driver quality is inconsistent; professionalism and navigation skills vary greatly among drivers. Safety concerns persist alongside these service inconsistencies. During peak hours, Lyft's performance falters with ride availability often insufficient. Despite these issues, comparisons with other ride-sharing options show Lyft as a prevalent choice for its core ride-booking functionality."
robinhood,deposit issues;customer service;instant deposits;crypto trading,instant deposits;crypto trading capability,deposit issues;customer service;execution of trades during high-volume periods;wallet functionality,"The Robinhood app, a platform designed to democratize the investing experience for the average person, has been met with a variety of user concerns. Some users report deposit issues, where funds are not transferred promptly, causing frustration and missed investment opportunities. Others highlight a lack of responsive customer service, making it difficult to resolve such issues. Features like instant deposits are praised for their convenience, yet when problems arise, users feel unsupported. Additionally, the app's crypto trading capability is a draw for many, but the execution of trades during high-volume periods and the lack of wallet functionality leave users wanting more.",market manipulation;user interface;withdrawal restrictions;educational resources,user interface;educational resources;instant deposits,market manipulation;withdrawal restrictions;deposit issues;customer service's;crypto trading during peak times,"Users appreciate Robinhood's user interface for its simplicity and educational resources that aid investment decisions. However, they criticize the app for perceived market manipulation during high-profile stock events, claiming it protects institutional interests over retail investors. Concerns about withdrawal restrictions echo frustrations with deposit issues, as users struggle to access funds. The customer service's inability to swiftly address these financial and technical problems exacerbates user dissatisfaction. While instant deposits enhance the trading experience, the lack of reliable crypto trading during peak times undermines the feature's potential benefits.",glitches;execution delays;options trading,user interface;educational resources;instant deposits;crypto trading,market manipulation;deposit issues;Withdrawal;Customer service;Options trading;glitches and execution delays,"Robinhood's user interface is lauded for ease of use, while its educational resources help demystify investing. However, users report glitches and execution delays that hinder timely trades, intensifying during market volatility and raising accusations of market manipulation. Withdrawal and deposit issues persist, with users feeling hamstrung by restrictions and slow fund transfers. Customer service is criticized for not resolving these urgent financial concerns effectively. Options trading is available but marred by the app's instability, especially during critical trading windows, detracting from the benefits of instant deposits and crypto trading features.",account restrictions;platform reliability;transaction transparency,interface;educational tools;instant deposits;crypto trading,account restrictions;market manipulation;Withdrawal;deposit issues;customer service;options trading;Glitches and execution delays,"The sleek Robinhood interface and educational tools empower users, yet account restrictions without clear justification frustrate many. Glitches and execution delays disrupt options trading and raise doubts about platform reliability during market surges. Users decry opaque transaction transparency, feeling misled by unexpected market manipulation tactics. Withdrawal and deposit issues coupled with unhelpful customer service exacerbate concerns over accessing and controlling funds. Despite the allure of instant deposits and crypto trading, the app's performance inconsistencies during pivotal moments undermine user trust and the overall trading experience.",lawsuits;data security concerns;investment loss,interface;educational content,market manipulation;data security;account restrictions;options trading;transaction transparency and execution delays;withdrawal;deposit problems;Instant deposits;crypto trading;customer service,"Robinhood's intuitive interface and educational content are overshadowed by lawsuits alleging market manipulation and data security concerns. Users face account restrictions and platform reliability issues, leading to potential investment loss during critical periods. Glitches affect options trading, while poor transaction transparency and execution delays suggest a lack of commitment to a fair trading environment. Persistent withdrawal and deposit problems, combined with inadequate customer service responses, fuel user frustration. Instant deposits and crypto trading fail to compensate for the risk of using an app whose stability is questioned at crucial times."
tinder,account bans;fake profiles;expensive subscriptions;poor customer service,,"account bans;fake profiles,;subscription services;customer service","The application, known as Tinder, seems to have a significant number of individuals expressing dissatisfaction regarding various aspects of its functionality. Some users report unexpected account bans without clear explanations or a transparent appeal process. Others mention encountering fake profiles, which can be frustrating for those seeking genuine connections. Additionally, there are mentions of the subscription services being quite expensive, which may not align with the value received. Moreover, the customer service is described as poor, with a lack of timely and helpful responses to user inquiries and concerns.",no matches;glitches;bots/scammers;algorithm issues,,"fake profiles;no matches,;expensive subscriptions;Glitches and technical problems;bots and scammers;Customer service;account bans","Users of the Tinder app report a multitude of issues including sudden account bans and a prevalence of fake profiles that hinder the search for real connections. Many users experience receiving no matches, suggesting potential algorithm issues that affect visibility and match rates. Complaints about expensive subscriptions surface, with users feeling the cost is not justified by the app's performance. Glitches and technical problems are common grievances, alongside encounters with bots and scammers, further diminishing user experience. Customer service is criticized for its inadequacy in addressing these problems effectively.",deceptive marketing;data privacy concerns;limited swipes;inaccurate distances,,"account bans;fake profiles;no matches,;expensive subscriptions;glitches;bots and scammers;promotional strategies;data privacy;limits swipes for non-paying users;matches with inaccurate distances;customer service","Tinder users face issues like unexplained account bans, fake profiles, and no matches, possibly due to flawed algorithms. The app's expensive subscriptions and glitches contribute to user frustration, as do frequent encounters with bots and scammers. Deceptive marketing tactics are called out, with users feeling misled by the app's promotional strategies. Concerns over data privacy emerge, questioning the security of personal information. The app limits swipes for non-paying users and often shows potential matches with inaccurate distances, complicating the dating process. Poor customer service exacerbates these issues, offering little resolution.",transphobia accusations;non-binary user issues;harassment reports;sexual content solicitation,,"account bans,;fake profiles;no match;prioritize paid accounts;data privacy issues;deceptive marketing;limited swipes;inaccurate distances;transphobia and non-binary user issues;harassment and unwanted sexual content solicitation;glitches;bot-laden landscape;customer service","Tinder's operational woes include arbitrary account bans, an influx of fake profiles, no match scenarios, and an algorithm that may unfairly prioritize paid accounts. Users criticize the app for deceptive marketing and data privacy issues, while limited swipes and inaccurate distances hinder effective matching. Reports of transphobia and non-binary user issues suggest a lack of inclusivity. Some users encounter harassment and unwanted sexual content solicitation, raising safety concerns. The app's glitches and bot-laden landscape are compounded by customer service that fails to provide adequate support or address these multifaceted problems.",inclusivity concerns;safety issues;misleading notifications;overpriced features,,account bans;fake profiles;favoring paid users;glitches;overpriced features;notifications;Inclusivity concerns;harassment and sexual content solicitation;Limited swipes;inaccurate distances;privacy concerns;customer service;marketing practices,"Tinder is plagued by systemic problems: unwarranted account bans, rampant fake profiles, an algorithm favoring paid users resulting in scarce matches for others, and glitches. Users decry overpriced features that don't deliver results and misleading notifications that exploit psychological vulnerabilities. Inclusivity concerns arise from transphobia accusations and non-binary user issues, while reports of harassment and sexual content solicitation underscore safety issues. Limited swipes, inaccurate distances, deceptive marketing practices, data privacy concerns, and poor customer service exacerbate user dissatisfaction with this dating platform."
uber,app glitches;driver cancellations;overcharging;customer service,,glitches;drivers cancelling rides;overcharged;customer service aspect,"This application, which is designed to facilitate the transportation needs of its users, has been the subject of various discussions. Some users have pointed out that the app experiences glitches that can be quite inconvenient. There are also mentions of drivers cancelling rides unexpectedly, which can lead to frustration and potential delays for the users. Furthermore, there have been instances where users feel they have been overcharged, adding to the dissatisfaction with the service provided. Lastly, the customer service aspect of the app has been criticized for not being as responsive or helpful as users would expect, leading to a less than satisfactory resolution of their issues.",surge pricing;safety concerns;driver behavior;ride availability,,glitches;drivers frequently cancel rides;surge pricing model;driver behavior;condition of the vehicles;availability of rides;Customer service,"Users have reported that the app often has glitches and drivers frequently cancel rides without warning, causing inconvenience and overcharging issues. The surge pricing model has led to further dissatisfaction, with fares sometimes increasing unexpectedly during high-demand periods. Safety concerns have been raised, with some users feeling uneasy due to driver behavior or the condition of the vehicles. Additionally, the availability of rides has been inconsistent, with some users experiencing long wait times. Customer service has been noted as unhelpful, failing to adequately address these varied issues.",navigation errors;account issues;payment problems;cleanliness,,glitches;navigation errors;Driver cancellations;surge pricing;ride availability;overcharging;cleanliness of vehicles;unauthorized charges;difficulty updating information;customer service,"The app's performance is marred by glitches and navigation errors leading to wrong pickup locations. Driver cancellations and surge pricing contribute to unreliable ride availability and overcharging, exacerbating user frustration. Safety concerns and cleanliness of vehicles are notable, impacting user comfort and trust. Payment problems and account issues, such as unauthorized charges or difficulty updating information, complicate the user experience. Inadequate customer service fails to resolve these issues effectively, diminishing overall satisfaction with the app.",refund policy;tip expectation;driver qualifications;ride comfort,,App glitches;navigation errors;driver cancellations;surge pricing;overcharging;vehicle cleanliness;driver behavior;difficulties with refunds;tip expectations;qualifications of drivers;Customer service's,"App glitches, navigation errors, and driver cancellations disrupt service reliability, while surge pricing and overcharging raise cost concerns. Users report safety issues and variable ride comfort due to vehicle cleanliness and driver behavior. Payment problems, including difficulties with refunds and tip expectations, along with account management issues, create financial frustrations. The qualifications of drivers are questioned, affecting perceived safety and professionalism. Customer service's inability to address these concerns leaves users seeking better resolutions.",driver communication;wait times;app updates;vehicle quality,,app glitches;navigation errors;driver cancellations;Surge pricing;overcharging;long wait times;ride availability;driver qualifications;vehicle quality;refund policy confusion;tip expectations;App updates;customer service;unaddressed ride comfort issues,"Users encounter app glitches and navigation errors that lead to incorrect pickups, compounded by driver cancellations and communication issues. Surge pricing and overcharging affect affordability, while long wait times and inconsistent ride availability frustrate users. Safety concerns are magnified by driver qualifications and vehicle quality. Payment problems, including refund policy confusion and tip expectations, add to financial grievances. App updates often fail to improve user experience. Poor customer service and unaddressed ride comfort issues result in overall dissatisfaction."


==> data/entitydensity/adamcod120/Acorn.csv <==
X,Y,Z
1,0.052083333333333336,0.0
2,0.0958904109589041,0.0
3,0.06666666666666667,0.0
4,0.11940298507462686,0.125
5,0.08955223880597014,0.0


==> data/entitydensity/adamcod120/Bumble.csv <==
X,Y,Z
1,0.025,0.0
2,0.05357142857142857,0.0
3,0.0891089108910891,0.0
4,0.10891089108910891,0.0
5,0.1308411214953271,0.0


==> data/entitydensity/adamcod120/Calm.csv <==
X,Y,Z
1,0.04040404040404041,0.25
2,0.053763440860215055,0.2
3,0.05555555555555555,0.2
4,0.053763440860215055,0.4
5,0.061224489795918366,0.16666666666666666


==> data/entitydensity/adamcod120/Headspace.csv <==
X,Y,Z
1,0.028846153846153848,0.6666666666666666
2,0.03296703296703297,0.3333333333333333
3,0.05813953488372093,0.4
4,0.07142857142857142,0.6666666666666666
5,0.08536585365853659,0.7142857142857143


==> data/entitydensity/adamcod120/Lyft.csv <==
X,Y,Z
1,0.02962962962962963,0.0
2,0.06306306306306306,0.0
3,0.09174311926605505,0.0
4,0.10714285714285714,0.0
5,0.1092436974789916,0.0


==> data/entitydensity/adamcod120/Robinhood.csv <==
X,Y,Z
1,0.031578947368421054,0.6666666666666666
2,0.0379746835443038,0.0
3,0.06493506493506493,0.4
4,0.06451612903225806,0.0
5,0.03508771929824561,0.0


==> data/entitydensity/adamcod120/Tinder.csv <==
X,Y,Z
1,0.04854368932038835,0.0
2,0.09210526315789473,0.0
3,0.11842105263157894,0.0
4,0.08108108108108109,0.0
5,0.1111111111111111,0.0


==> data/entitydensity/adamcod120/Uber.csv <==
X,Y,Z
1,0.033707865168539325,0.0
2,0.07792207792207792,0.0
3,0.12048192771084337,0.0
4,0.17721518987341772,0.0
5,0.18292682926829268,0.0


==> data/entitydensity/adamcod150/Acorn.csv <==
X,Y,Z,S
1,0.034782608695652174,0.0,-0.16541353383458646
2,0.07272727272727272,0.125,-0.1388888888888889
3,0.08620689655172414,0.1,-0.1423444976076555
4,0.09401709401709402,0.0,-0.12589285714285714
5,0.0975609756097561,0.0,-0.04563492063492064


==> data/entitydensity/adamcod150/Bumble.csv <==
X,Y,Z,S
1,0.032520325203252036,0.0,-0.1366978609625668
2,0.058823529411764705,0.0,-0.15368014705882355
3,0.08130081300813008,0.0,-0.1368482142857143
4,0.1076923076923077,0.0,-0.15703571428571428
5,0.11940298507462686,0.0,-0.05877976190476192


==> data/entitydensity/adamcod150/Calm.csv <==
X,Y,Z,S
1,0.0364963503649635,0.2,-0.09375
2,0.06201550387596899,0.25,-0.1359375
3,0.0916030534351145,0.25,-0.056186868686868674
4,0.0859375,0.45454545454545453,0.05108695652173911
5,0.07518796992481203,0.4,-0.07321428571428568


==> data/entitydensity/adamcod150/Headspace.csv <==
X,Y,Z,S
1,0.038461538461538464,0.2,-0.17363636363636364
2,0.064,0.125,-0.1305555555555556
3,0.0970873786407767,0.1,-0.16819852941176472
4,0.11224489795918367,0.0,-0.05929487179487175
5,0.13043478260869565,0.0,-0.22172619047619047


==> data/entitydensity/adamcod150/Lyft.csv <==
X,Y,Z,S
1,0.04716981132075472,0.2,-0.1375
2,0.07368421052631578,0.0,-0.2986111111111111
3,0.0851063829787234,0.125,-0.125
4,0.0898876404494382,0.125,-0.15056818181818182
5,0.13043478260869565,0.0,-0.20028409090909088


==> data/entitydensity/adamcod150/Robinhood.csv <==
X,Y,Z,S
1,0.03076923076923077,0.0,-0.06776556776556775
2,0.041666666666666664,0.4,0.04734848484848486
3,0.02459016393442623,0.3333333333333333,0.0
4,0.034482758620689655,0.0,-0.1384615384615384
5,0.0603448275862069,0.2857142857142857,-0.06805555555555559


==> data/entitydensity/adamcod150/Tinder.csv <==
X,Y,Z,S
1,0.039603960396039604,0.0,-0.08337820512820515
2,0.037037037037037035,0.0,0.03461538461538463
3,0.04285714285714286,0.0,-0.13541666666666669
4,0.057971014492753624,0.0,-0.0625
5,0.05970149253731343,0.0,-0.10833333333333334


==> data/entitydensity/adamcod150/Uber.csv <==
X,Y,Z,S
1,0.04032258064516129,0.2,-0.1015625
2,0.07692307692307693,0.375,-0.14630681818181818
3,0.09259259259259259,0.2,-0.0334008097165992
4,0.10909090909090909,0.25,-0.19507575757575757
5,0.08,0.25,-0.08750000000000002


==> data/entitydensity/adamscod/Acorn.csv <==
X,Y
1,0.052631579
2,0.083333333
3,0.068493151
4,0.123076923
5,0.089552239


==> data/entitydensity/adamscod/Bumble.csv <==
X,Y
1,0.034188034
2,0.064220183
3,0.092783505
4,0.11
5,0.122641509


==> data/entitydensity/adamscod/Calm.csv <==
X,Y
1,0.040816327
2,0.064516129
3,0.068181818
4,0.076923077
5,0.082474227


==> data/entitydensity/adamscod/Headspace.csv <==
X,Y
1,0.029411765
2,0.033333333
3,0.058823529
4,0.071428571
5,0.086419753


==> data/entitydensity/adamscod/Lyft.csv <==
X,Y
1,0.037037037
2,0.063636364
3,0.111111111
4,0.108108108
5,0.118644068


==> data/entitydensity/adamscod/Robinhood.csv <==
X,Y
1,0.031578947
2,0.051282051
3,0.066666667
4,0.06779661
5,0.037735849


==> data/entitydensity/adamscod/Tinder.csv <==
X,Y
1,0.049019608
2,0.093333333
3,0.121621622
4,0.082191781
5,0.111111111


==> data/entitydensity/adamscod/Uber.csv <==
X,Y
1,0.034090909
2,0.077922078
3,0.111111111
4,0.164556962
5,0.182926829


==> data/entitydensity/nashcod/Acorn.csv <==
X,Y
1,0.09375
2,0.105882353
3,0.12987013
4,0.150684932
5,0.148648649


==> data/entitydensity/nashcod/Bumble.csv <==
X,Y
1,0.02970297
2,0.06097561
3,0.0875
4,0.104651163
5,0.14102564

==> data/entitydensity/nashcod/Calm.csv <==
X,Y
1,0.05
2,0.097826087
3,0.119047619
4,0.126582278
5,0.093023256


==> data/entitydensity/nashcod/Headspace.csv <==
X,Y
1,0.058252427
2,0.076086957
3,0.105882353
4,0.11627907
5,0.113636364


==> data/entitydensity/nashcod/Lyft.csv <==
X,Y
1,0.049019608
2,0.111111111
3,0.12345679
4,0.139240506
5,0.1375


==> data/entitydensity/nashcod/Robinhood.csv <==
X,Y
1,0.058823529
2,0.090909091
3,0.111111111
4,0.141176471
5,0.155555556


==> data/entitydensity/nashcod/Tinder.csv <==
X,Y
1,0.056179775
2,0.101123596
3,0.131868132
4,0.141304348
5,0.156626506


==> data/entitydensity/nashcod/Uber.csv <==
X,Y
1,0.037383178
2,0.102272727
3,0.146666667
4,0.164383562
5,0.192307692


==> data/entitydensity/nashcodv1/acorn.csv <==
X,Y,Z,S
1,0.08247422680412371,0.25,-0.07604166666666667
2,0.11494252873563218,0.1,-0.12222222222222223
3,0.1282051282051282,0.1,-0.02777777777777779
4,0.14864864864864866,0.09090909090909091,-0.21875
5,0.14666666666666667,0.09090909090909091,-0.1803977272727273


==> data/entitydensity/nashcodv1/bumble.csv <==
X,Y,Z,S
1,0.02912621359223301,0.0,-0.1375
2,0.058823529411764705,0.0,0.03282828282828287
3,0.08536585365853659,0.0,-0.10538888888888892
4,0.10344827586206896,0.0,-0.1375
5,0.125,0.0,-0.12788571428571432


==> data/entitydensity/nashcodv1/calm.csv <==
X,Y,Z,S
1,0.058823529411764705,0.3333333333333333,-0.06837606837606836
2,0.08602150537634409,0.375,0.0
3,0.09302325581395349,0.375,0.03348214285714285
4,0.1,0.5,0.016666666666666663
5,0.07865168539325842,0.42857142857142855,0.038690476190476164


==> data/entitydensity/nashcodv1/headspace.csv <==
X,Y,Z,S
1,0.057692307692307696,0.0,-0.11931818181818182
2,0.08602150537634409,0.0,-0.060763888888888895
3,0.10227272727272728,0.0,-0.19642857142857145
4,0.11363636363636363,0.0,-0.2272727272727273
5,0.12087912087912088,0.18181818181818182,-0.1659090909090909


==> data/entitydensity/nashcodv1/lyft.csv <==
X,Y,Z,S
1,0.049019607843137254,0.0,-0.19172932330827067
2,0.0989010989010989,0.0,-0.07916666666666666
3,0.10843373493975904,0.0,-0.11944444444444446
4,0.11392405063291139,0.0,-0.11249999999999999
5,0.0975609756097561,0.125,-0.17775974025974023


==> data/entitydensity/nashcodv1/robinhood.csv <==
X,Y,Z,S
1,0.05825242718446602,0.3333333333333333,-0.171875
2,0.08791208791208792,0.375,-0.0986111111111111
3,0.10869565217391304,0.4,-0.06597222222222221
4,0.12790697674418605,0.36363636363636365,-0.051923076923076905
5,0.13186813186813187,0.16666666666666666,0.002083333333333326


==> data/entitydensity/nashcodv1/tinder.csv <==
X,Y,Z,S
1,0.0449438202247191,0.0,-0.1781833333333333
2,0.07777777777777778,0.0,-0.13701923076923078
3,0.11827956989247312,0.0,-0.08216783216783219
4,0.13829787234042554,0.0,-0.21477272727272728
5,0.15476190476190477,0.0,-0.2767857142857143


==> data/entitydensity/nashcodv1/uber.csv <==
X,Y,Z,S
1,0.037383177570093455,0.0,-0.1321022727272727
2,0.07954545454545454,0.0,-0.11008522727272729
3,0.13157894736842105,0.0,-0.171969696969697
4,0.14864864864864866,0.0,-0.0825892857142857
5,0.1794871794871795,0.0,-0.13124999999999998


==> data/entitydensity/nashcodv2/Acorn.csv <==
X,Y,Z
1,0.08247422680412371,0.25
2,0.09195402298850575,0.0
3,0.11538461538461539,0.0
4,0.14864864864864866,0.09090909090909091
5,0.16,0.08333333333333333


==> data/entitydensity/nashcodv2/Bumble.csv <==
X,Y,Z
1,0.02912621359223301,0.0
2,0.058823529411764705,0.0
3,0.0975609756097561,0.0
4,0.10344827586206896,0.0
5,0.1375,0.0


==> data/entitydensity/nashcodv2/Calm.csv <==
X,Y,Z
1,0.049019607843137254,0.4
2,0.08602150537634409,0.375
3,0.09302325581395349,0.25
4,0.0875,0.42857142857142855
5,0.056179775280898875,0.4


==> data/entitydensity/nashcodv2/Headspace.csv <==
X,Y,Z
1,0.057692307692307696,0.0
2,0.07526881720430108,0.0
3,0.10227272727272728,0.0
4,0.11363636363636363,0.0
5,0.0989010989010989,0.1111111111111111


==> data/entitydensity/nashcodv2/Lyft.csv <==
X,Y,Z
1,0.049019607843137254,0.0
2,0.0989010989010989,0.0
3,0.10843373493975904,0.0
4,0.11392405063291139,0.0
5,0.08536585365853659,0.0


==> data/entitydensity/nashcodv2/Robinhood.csv <==
X,Y,Z
1,0.05825242718446602,0.3333333333333333
2,0.08791208791208792,0.375
3,0.09782608695652174,0.5555555555555556
4,0.11627906976744186,0.4
5,0.15384615384615385,0.14285714285714285


==> data/entitydensity/nashcodv2/Tinder.csv <==
X,Y,Z
1,0.056179775280898875,0.0
2,0.08888888888888889,0.0
3,0.12903225806451613,0.0
4,0.13829787234042554,0.0
5,0.15476190476190477,0.0


==> data/entitydensity/nashcodv2/Uber.csv <==
X,Y,Z
1,0.037383177570093455,0.0
2,0.10227272727272728,0.0
3,0.13157894736842105,0.0
4,0.16216216216216217,0.0
5,0.1794871794871795,0.0


==> data/gemini-ents-density.csv <==
itr,density,ents
1,0.094736842,9
2,0.144736842,11
3,0.166666667,12
4,0.17721519,14
5,0.191011236,17
1,0.075757576,5
2,0.117647059,8
3,0.180327869,11
4,0.19047619,12
5,0.266666667,16
1,0.071428571,7
2,0.068627451,7
3,0.096774194,9
4,0.157303371,14
5,0.192307692,15
1,0.06741573,6
2,0.151515152,10
3,0.209677419,13
4,0.246153846,16
5,0.31147541,19
1,0.085365854,7
2,0.148148148,12
3,0.166666667,13
4,0.22972973,17
5,0.264705882,18
1,0.093457944,10
2,0.111111111,10
3,0.170731707,14
4,0.256756757,19
5,0.246753247,19
1,0.087912088,8
2,0.128571429,9
3,0.116666667,7
4,0.211538462,11
5,0.233333333,14
1,0.084745763,5
2,0.181818182,8
3,0.268292683,11
4,0.347826087,16
5,0.303571429,17


==> data/gpt-coherence.csv <==
itr,tfidf,vanilla,cod,codr
1,1.68,4.1,4.2,4.55
2,1.68,4.1,4.3,4.61
3,1.68,4.1,4.6,4.32
4,1.68,4.1,4.7,4.18
5,1.68,4.1,4.7,4.3


==> data/gpt-fkgl.csv <==
itr,tfidf,vanilla,cod,codr
1,6.07,11.77,13.51,12.60
2,6.07,11.77,12.75,12.03
3,6.07,11.77,14.22,13.73
4,6.07,11.77,12.05,11.95
5,6.07,11.77,13.58,13.47



==> data/gpt-fluency.csv <==
itr,tfidf,vanilla,cod,codr
1,2.19,4.11,4.75,4.75
2,2.19,4.11,4.78,4.71
3,2.19,4.11,4.79,4.53
4,2.19,4.11,4.65,4.53
5,2.19,4.11,4.72,4.56


==> data/llama-ents-density.csv <==
itr,density,ents
1,0.06944444444444445,5
2,0.0784313725490196,8
3,0.05232558139534884,9
4,0.04979253112033195,12
5,0.04430379746835443,14
1,0.05405405405405406,6
2,0.08888888888888889,8
3,0.06329113924050633,5
4,0.09523809523809523,6
5,0.045454545454545456,3
1,0.046511627906976744,4
2,0.045871559633027525,5
3,0.04580152671755725,6
4,0.05263157894736842,8
5,0.05917159763313609,10
1,0.09090909090909091,8
2,0.08421052631578947,8
3,0.08888888888888889,12
4,0.08074534161490683,13
5,0.07368421052631578,14
1,0.09722222222222222,7
2,0.09259259259259259,10
3,0.087248322147651,13
4,0.08163265306122448,16
5,0.0708955223880597,19
1,0.14754098360655737,9
2,0.09210526315789473,7
3,0.08045977011494253,7
4,0.0761904761904762,8
5,0.06666666666666667,8
1,0.1566265060240964,13
2,0.11864406779661017,14
3,0.1038961038961039,16
4,0.09359605911330049,19
5,0.08097165991902834,20
1,0.1038961038961039,8
2,0.08333333333333333,8
3,0.08403361344537816,10
4,0.08571428571428572,12
5,0.08484848484848485,14

